Augmenting Convolutional networks with attention-based aggregation

We show how to augment any convolutional network with an attention-based global map to achieve non-local reasoning. We replace the final average pooling by an attention-based aggregation layer akin to a single transformer block, that weights how the patches are involved in the classification decision. We plug this learned aggregation layer with a simplistic patch-based convolutional network parametrized by 2 parameters (width and depth). In contrast with a pyramidal design, this architecture family maintains the input patch resolution across all the layers. It yields surprisingly competitive trade-offs between accuracy and complexity, in particular in terms of memory consumption, as shown by our experiments on various computer vision tasks: object classification, image segmentation and detection.

==> fig_memory_scaling.dat <==
Resolution Our-S60 Swin-T XciT-S12/16 DeiT-S ResNet50 EfficientNetB0 RegNety-4GF                                    
32 183.1  158.4 129.8 184.9 46.6 161.3                                    
64 160.5  167.1 140.1 198.1 60.1 181.6                                    
96 175.8  187.1 144.4 225.7 82.5 219                                    
128 196.1  207.3 157.1 259.9 113.9 271.1                                    
160 223.2  228.1 172.1 305.6 154.4 337.9                                    
192 257  262.4 199.4 363.6 203.7 416.5                                    
224 294.9 565.5 302.7 235.2 429.8 261.2 512.6                                    
256 339.7  344.5 286.3 504.1 413.7 621                                    
288 390.9  396.6 352.8 626.1 413.9 771.5                                    
320 448.1  454.9 437 723.6 499.7 909.4                                    
352 510  517.6 546.4 829.4 594 1062.5                                    
384 577.4  584.1 684.2 946.2 696.5 1230.3                                    
416 652.6  660.6 855.2 1075 809.2 1412.7                                    
448 734.1 1759.1 742.9 1064.6 1210.6 930.1 1609.4                                    
480 820.5  830.4 1317.8 1357.8 1059.6 1821                                    
512 912.9  919.7 1619.6 1515.2 1199.6 2069.3                                    
544 1012.7  1021.7 1980 1838.8 1375.3 2459.3                                    
576 1118.7  1126.6 2403.9 2016.5 1532.3 2714.5                                    
608 1229.3  1236.9 2899.3 2204.3 2185.1 2984.5                                    
640 1345.6  1351.7 3472.6 2401.5 1871.7 3268.3                                    
672 1469.6 3746.7 1476.8 4132.3 2609.9 2055.6 3568                                    
704 1599.4  1606.1 4887.9 2827.8 2247.8 3881.5                                    
736 1733.7  1740.1 5751.1 3055.3 2448.5 4209.8                                    
768 1874.3  1879.8 6725.1 3293.8 3437.1 4552.1                                    
800 2022.1  2028.1 7825.3 3481 3722.6 4910                                    
832 2176.3  2182.2 9058.9 3741.1  5281.9                                    
864 2334.8  2340.8 10437.9 4010.7 4329.2 5668.6                                    
896 2499.3 6529.2 2503.9 11974.1 4349 4649 6069.2                                    
928 2671.2  2676.4 13677.6 4638.2  6485.5                                    
960 2849.3  2854.2 15561.9 4937.2  6915.8                                    
992 3031.4  3038.4 17638 5245.8 5682.3 7360.7                                    
1024 3220.3  3224 19880 5565.5 6051 7819.7                                    


==> fig_memory_scaling.tikz <==
\begin{tikzpicture}
\begin{axis}[
  xlabel=resolution,
  ylabel=memory (MB),
  ymax=20000,
  xtick=data,
  %xmode=log,
  %log ticks with fixed point,
  %ymode=log,
  legend style={at={(0.03,0.02)},anchor=south west},
  width=\columnwidth,
  height=\ifgpuxlabel 6.7cm \else 6.3cm \fi
]
\addplot table [y=Our-S60, x=Resolution]{fig_memory_scaling.dat};
\addlegendentry{Our-S60}
\end{axis}
\end{tikzpicture}

==> gp/dat_acc_vs_depth_width.txt <==
#Imagenet1k		
#	S	S384       B        B384
20	78.67	80.59 
36	80.71	82.67       82.79  84.25 
60	82.10	83.70       83.51  84.75
120	83.18	84.68       84.13  85.20 
180	83.51	85.00

==> gp/dat_acc_vs_resolution_S60.txt <==
#res	S60	S60 384	S60_FT	S60_Imnet21k_FT   S60_FT_from320_after384 

224     82.11	80.46	82.11    83.55    82.11
288     82.89	82.66	83.17    84.38    83.17
320     82.96	83.19	?        84.50     ?
384     82.48	83.69	83.66    84.94    83.66
416     ?         ?     83.76    ?    83.71
448     81.84	83.75   83.73    ?    83.91
512     ?       83.52	83.71    85.4    84.15


==> gp/dat_all.txt <==
#ID Architecture nbparams throughput FLOPs PeakMem Top V2
#  ($times10^6$) (im/s) ($times10^9$) (MB) Acc. Acc.

1 ResNet 25.6 2587 4.1 2182 80.4 68.7

2 RegNetY 20.6 1779 4.0 3041 81.5 70.7
2 RegNetY 39.2 1158 8.0 3939 82.2 71.1
2 RegNetY 52 835.1 12.0 5059 82.4 TODO
2 RegNetY 83.6 714 16.0 5204 82.9 72.4
#2 RegNetY 145 441.7 32.0 5745.4 TODO TODO

3 EfficientNet 5.3 3856 0.4 1835 77.1 64.3
3 EfficientNet 7.8 2450 0.7 2111 79.1 66.9
3 EfficientNet 9.2 1851 1.0 2584 80.1 68.8
3 EfficientNet 12.0 1114 1.8 4826 81.6 70.6
3 EfficientNet 19.0 573 4.2 10006 82.9 72.3
3 EfficientNet 30.0 268 9.9 11046 83.6 73.6

4 NFNet 71.5 950 12.4 4338 83.6 72.6
4 NFNet 132.6 337 35.5 6628 84.7 74.4
4 NFNet 193.8 184 62.6 8144 85.1 74.3
4 NFNet 254.9 101 115.0 11240 85.7 75.2
4 NFNet 316.1 59 215.3 16587 85.9 75.2

5 ViT:DeiT 5.7 3774 1.3 536 72.2 60.4
5 ViT:DeiT 22.0 1891 4.6 987 80.6 69.4
5 ViT:DeiT 86.6 831 17.5 2078 81.8 71.5
5 ViT:DeiT 86.6 195 55.5 8956 83.1 72.4

6 Swin 28.3 1109 4.5 3345 81.3 69.5
6 Swin 49.6 718 8.7 3470 83.0 71.8
6 Swin 87.8 532 15.4 4695 83.5 
6 Swin 87.8 159 47.0 19385 84.5 

7 CaiT 46.9 470 9.4 1469 82.7 ?
7 CaiT 271.2 159 53.7 3828 83.8 ?
7 CaiT 271.2 16 173.3 16710 84.9 ?

8 XciT 26.3 1372 4.8 1330 82.0 
8 XciT 47.7 730 9.1 1452 82.6 

9 ResMLP 15.0 3301 3.0 755 76.6 64.4
9 ResMLP 30.0 1681 6.0 844 79.4 67.9
9 ResMLP 116.0 1120 23.0 930 81.0 69.0
9 ResMLP 16.7 3217 3.2 763 77.0 65.5

10 ConvMixer 21.1 271 20.9 2644 80.2 
10 ConvMixer 51.6 157 51.4 5312 81.4 

#0 ours 10.2 3011 1.6 1236 78.7 67.2
0 ours 16.2 1799 2.6 1270 80.7 69.7
0 ours 25.2 1125 4.0 1321 82.1 71.0
0 ours 47.7 580 7.5 1450 83.2 72.5
0 ours 99.4 541 15.8 2790 83.5 72.6
#0 ours 188.6 280 29.9 3314 84.1 73.9
#0 ours 25.2 392 11.8 3600 83.7 73.4
0 ours 47.7 202 22.1 3729 84.7 74.9
0 ours 188.6 96 87.7 7587 85.2 75.6


==> gp/dat_example.txt <==
# model            EfficientNet     Deit          Regnet         ResMLP
#model              INET   V2   
EfficientNet-B2    80.1   68.8    ?        ?     ?        ?     ?        ? 
EfficientNet-B3    81.6   70.6    ?        ?     ?        ?     ?        ? 
EfficientNet-B4    82.9   72.3    ?        ?     ?        ?     ?        ?
EfficientNet-B5    83.6   73.6    ?        ?     ?        ?     ?        ?
DeiT-S              ?       ?    79.8    68.5    ?        ?     ?        ?
DeiT-B              ?       ?    81.8    71.5    ?        ?     ?        ?
RegNet-16GF         ?       ?     ?        ?    82.9    72.4    ?        ?
RegNet-8GF          ?       ?     ?        ?    81.7    70.8    ?        ?
RegNet-4GF          ?       ?     ?        ?    80.0    69.4    ?        ?
ResMLP-S12          ?       ?     ?        ?     ?        ?     76.6    64.4      
ResMLP-S24          ?       ?     ?        ?     ?        ?     79.4    67.8      
ResMLP-B24          ?       ?     ?        ?     ?        ?     81.0    69.0      
ResMLP-B24/8-dis    ?       ?     ?        ?     ?        ?     83.6    73.4      
ResMLP-B24/8-im21k  ?       ?     ?        ?     ?        ?     84.5    74.2      


==> gp/dat_memory_vs_resolution.txt <==
#Resolution	Our-S60	Swin-T	XciT-S12/16	DeiT-S	ResNet50	EfficientNetB0	RegNety-4GF
32	183.1	?	158.4	129.8	184.9	46.6	161.3
64	160.5	?	167.1	140.1	198.1	60.1	181.6
96	175.8	?	187.1	144.4	225.7	82.5	219
128	196.1	?	207.3	157.1	259.9	113.9	271.1
160	223.2	?	228.1	172.1	305.6	154.4	337.9
192	257	?	262.4	199.4	363.6	203.7	416.5
224	294.9	565.5	302.7	235.2	429.8	261.2	512.6
256	339.7	?	344.5	286.3	504.1	413.7	621
288	390.9	?	396.6	352.8	626.1	413.9	771.5
320	448.1	?	454.9	437	723.6	499.7	909.4
352	510	?	517.6	546.4	829.4	594	1062.5
384	577.4	?	584.1	684.2	946.2	696.5	1230.3
416	652.6	?	660.6	855.2	1075	809.2	1412.7
448	734.1	1759.1	742.9	1064.6	1210.6	930.1	1609.4
480	820.5	?	830.4	1317.8	1357.8	1059.6	1821
512	912.9	?	919.7	1619.6	1515.2	1199.6	2069.3
544	1012.7	?	1021.7	1980	1838.8	1375.3	2459.3
576	1118.7	?	1126.6	2403.9	2016.5	1532.3	2714.5
608	1229.3	?	1236.9	2899.3	2204.3	2185.1	2984.5
640	1345.6	?	1351.7	3472.6	2401.5	1871.7	3268.3
672	1469.6	3746.7	1476.8	4132.3	2609.9	2055.6	3568
704	1599.4	?	1606.1	4887.9	2827.8	2247.8	3881.5
736	1733.7	?	1740.1	5751.1	3055.3	2448.5	4209.8
768	1874.3	?	1879.8	6725.1	3293.8	3437.1	4552.1
800	2022.1	?	2028.1	7825.3	3481	3722.6	4910
832	2176.3	?	2182.2	9058.9	3741.1	?	5281.9
864	2334.8	?	2340.8	10437.9	4010.7	4329.2	5668.6
896	2499.3	6529.2	2503.9	11974.1	4349	4649	6069.2
928	2671.2	?	2676.4	13677.6	4638.2	?	6485.5
960	2849.3	?	2854.2	15561.9	4937.2	?	6915.8
992	3031.4	?	3038.4	17638	5245.8	5682.3	7360.7
1024	3220.3	?	3224	19880	5565.5	6051	7819.7

==> gp/dat_stochastic_depth_vs_epochs.txt <==
# B120 model everywhere 
# 400_0.3   400_0.4  400_0.5  600_0.4   600_0.5    800_0.4   800_0.5
# joblist = (43993188 44158588 44158608 45443691 45443692 45460471 45443111) 
50    73.922  72.924  71.573  72.605  71.747   72.798  71.327
100   77.433  76.441  75.301  75.808  74.598   75.617  74.526
150   79.610  78.882  77.639  77.547  76.407   77.027  75.975
200   81.463  80.972  79.982  78.893  77.907   78.350  77.223
250   82.645  82.455  81.863  80.282  79.582   79.304  78.236
300   83.371  83.397  83.017  81.586  80.810   80.172  79.448
350   83.561  83.939  83.627  82.408  81.895   80.962  80.204
400   83.582  84.128  83.864  83.147  82.789   81.739  81.267
450     ?       ?        ?    83.721  83.299   82.389  81.845
500     ?       ?        ?    83.859  83.889   82.837  82.423
550     ?       ?        ?    84.085  84.109   83.447  83.085
600     ?       ?        ?    84.114  84.190   83.459  83.643
650     ?       ?        ?       ?      ?      83.737  83.889
700     ?       ?        ?       ?      ?      83.637  84.145
750     ?       ?        ?       ?      ?      83.797  84.227
799     ?       ?        ?       ?      ?      83.782  84.286


==> gp/gp_acc_vs_depth_width.txt <==
set grid

basename='acc_vs_depth_width'
load './common.gp'

set size square 0.75
set xlabel "Depth N"
set ylabel "Imagenet-val top1 acc. (%)"
#set xtics ("1" 0, "8" 7, "16" 15, "24" 23) 
#set ytics ("0%%"  0, "20%%"  0.2, "40%%"  0.2, "60%%"  0.6, "80%%" 0.8, "90%%" 0.9, "95%%" 0.95) 
#set ytics 0,0.2,1


set xrange[20:182]
set yrange[78:86]

set key bottom right

#set title "Input space"

set label "S20"  at 23,78.67  textcolor ls 1
set label "S36"  at 39,80.71  textcolor ls 1
set label "S60"  at 63,81.93  textcolor ls 1
set label "S120" at 123,83.00  textcolor ls 1
set label "S180" at 160,83.75  textcolor ls 1
set label "B36"  at 27,83.2 textcolor ls 1
set label "B60"  at 61,83.31 textcolor ls 1
set label "B120" at 123,84.13 textcolor ls 1

set label "S60"  at 54,84  textcolor ls 2
set label "S180" at 160,85.2  textcolor ls 2

set label "B36"  at 27,84 textcolor ls 2
set label "B60"  at 61,85.1 textcolor ls 2
set label "B120" at 123,85.2 textcolor ls 2


plot "dat_acc_vs_depth_width.txt" using 1:2 with linesp title "@ size 224" ls 1 lw 2,  \
     "dat_acc_vs_depth_width.txt" using 1:4 with linesp notitle ls 1 lw 2, \
     "dat_acc_vs_depth_width.txt" using 1:3 with linesp title "@ size 384" ls 2 lw 2,  \
     "dat_acc_vs_depth_width.txt" using 1:5 with linesp notitle ls 2 lw 2





load './gen_pdf.gp'



==> gp/gp_acc_vs_flops.txt <==
set grid

basename='acc_vs_flops'
load './common.gp'

set size square 0.6
set xlabel "GFLOPs"
set ylabel "Imagenet-val top1 acc. (%)"

set xrange[1:100]
set yrange[77:85.5]

set key bottom right

set logscale x
set xtics ("1" 1, "4" 4, "10" 10, "40" 40, "100" 100)


#set title "Accuracy vs. FLOPs"

plot "dat_all.txt" using 5:(stringcolumn(2) eq "EfficientNet"? $7:1/0) with linesp title "EfficientNet" ls 3 lw 2, \
     "dat_all.txt" using 5:(stringcolumn(2) eq "ViT:DeiT"? $7:1/0) with linesp title "ViT: DeiT" ls 4 lw 2, \
     "dat_all.txt" using 5:(stringcolumn(2) eq "CaiT"? $7:1/0) with linesp title "ViT: CaiT" ls 5 lw 2, \
     "dat_all.txt" using 5:(stringcolumn(2) eq "Swin"? $7:1/0) with linesp title "Swin" ls 2 lw 2, \
     "dat_all.txt" using 5:(stringcolumn(2) eq "ours"? $7:1/0) with linesp title "Ours" ls 1 lw 2
     

#      "dat_all.txt" using 5:(stringcolumn(2) eq "RegNetY"? $7:1/0) with linesp title "ConvNet: RegNetY" ls 6 lw 2, \

load './gen_pdf.gp'



==> gp/gp_acc_vs_memory.txt <==
set grid

basename='acc_vs_memory'
load './common.gp'

set size square 0.6
set xlabel "Peak memory (MB)"
set ylabel "Imagenet-val top1 acc. (%)"

set xtics ("1GB" 1000, "3GB" 3000, "5GB" 5000, "7GB" 7000, "10GB" 10000)
set ytics ("  " 77, "  " 78, "  " 79, "  " 80, "  " 81, "  " 82, "  " 83, "  " 84, "  " 85)


#set xrange[0:800]
set xrange[970:11000]
set yrange[77:85.5]

set key bottom right

#set title "Accuracy vs. Peak Memory"

#plot "dat_acc_vs_memory.txt" using 1:2 with linesp title "Our-S60" ls 1 lw 2,  \
#     "dat_acc_vs_memory.txt" using 1:3 with linesp title "Swin-T" ls 2 lw 2, \
#     "dat_acc_vs_memory.txt" using 1:4 with linesp title "DeiT-S" ls 3 lw 2,  \
#     "dat_acc_vs_memory.txt" using 1:5 with linesp title "ResNet50" ls 4 lw 2
plot "dat_all.txt" using 6:(stringcolumn(2) eq "EfficientNet"? $7:1/0) with linesp title "EfficientNet" ls 3 lw 2, \
     "dat_all.txt" using 6:(stringcolumn(2) eq "ViT:DeiT"? $7:1/0) with linesp title "ViT: DeiT" ls 4 lw 2, \
     "dat_all.txt" using 6:(stringcolumn(2) eq "CaiT"? $7:1/0) with linesp title "ViT: CaiT" ls 5 lw 2, \
     "dat_all.txt" using 6:(stringcolumn(2) eq "Swin"? $7:1/0) with linesp title "Swin" ls 2 lw 2, \
     "dat_all.txt" using 6:(stringcolumn(2) eq "ours"? $7:1/0) with linesp title "Ours" ls 1 lw 2
     
#     "dat_all.txt" using 6:(stringcolumn(2) eq "RegNetY"? $7:1/0) with linesp title "ConvNet: RegNetY" ls 6 lw 2, \


load './gen_pdf.gp'



==> gp/gp_acc_vs_resolution_S60.txt <==
set grid

basename='acc_vs_resolution_S60'
load './common.gp'

set size square 0.75
set xlabel "Image size"
set ylabel "Imagenet-val top1 acc. (%)"
#set xtics ("1" 0, "8" 7, "16" 15, "24" 23) 
#set ytics ("0%%"  0, "20%%"  0.2, "40%%"  0.2, "60%%"  0.6, "80%%" 0.8, "90%%" 0.9, "95%%" 0.95) 
#set ytics 0,0.2,1


set xrange[188:512]
set yrange[80:85.5]

set key bottom right

#set title "Input space"


plot "dat_acc_vs_resolution_S60.txt" using 1:2 with linesp title "S60 trained \\@224" ls 1 lw 2,  \
     "dat_acc_vs_resolution_S60.txt" using 1:3 with linesp title "S60 FT\\@384 " ls 2 lw 2, \
     "dat_acc_vs_resolution_S60.txt" using 1:6 with linesp title "S60 FT\\@size" ls 3 lw 2,  \
     "dat_acc_vs_resolution_S60.txt" using 1:5 with linesp title "S60 Imnet21k FT\\@size" ls 4 lw 2





load './gen_pdf.gp'



==> gp/gp_example.txt <==
set grid

basename='imagenet_val-vs-v2'
load './common.gp'

set size square 0.7
set xlabel "Imagenet-val top1 acc. (%)"
set ylabel "Imagenet-V2 top1 acc. (%)"
#set xtics ("1" 0, "8" 7, "16" 15, "24" 23) 
#set ytics ("0%%"  0, "20%%"  0.2, "40%%"  0.2, "60%%"  0.6, "80%%" 0.8, "90%%" 0.9, "95%%" 0.95) 
#set ytics 0,0.2,1


set xrange[76.5:85]
set yrange[64:75]

set key bottom right

#set title "Input space"

set label "S12" at 76.8,64.4 
set label "S24" at 79.6,67.7 
set label "B24" at 81.2,69.0 
set label "B24/8 distil" at 83.3,73.4 right
set label "B24/8 Imnet21k" at 84.2,74.3 right

plot "dat_example.txt" using 2:3 with linesp title "EfficientNet" ls 1 lw 2,  \
     "dat_example.txt" using 4:5 with linesp title "DeiT" ls 2 lw 2, \
     "dat_example.txt" using 6:7 with linesp title "RegNet" ls 4 lw 2, \
     "dat_example.txt" using 8:9 with linesp title "ResMLP" ls 5 lw 2







load './gen_pdf.gp'



==> gp/gp_memory_vs_resolution.txt <==
set grid

basename='memory_vs_resolution'
load './common.gp'

set size square 0.75
set xlabel "Image size"
set ylabel "Peak Memory"
set xtics ("64" 64, "224" 224, "448" 448, "640" 640, "800" 800, "1024" 1024) 
set ytics ("100M" 100, "200M" 200, "500M" 500, "1GB" 1000, "2GB" 2000, "5GB" 5000, "10GB" 10000, "20GB" 20000)


set xrange[64:1100]
set yrange[50:22000]

set logscale y

set key bottom right

#set title "Input space"


plot "dat_memory_vs_resolution.txt" using 1:3 with linesp title "SwinT" ls 2 lw 2, \
     "dat_memory_vs_resolution.txt" using 1:5 with linesp title "ViT-S / DeiT-S" ls 3 lw 2,  \
     "dat_memory_vs_resolution.txt" using 1:6 with linesp title "ResNet50" ls 4 lw 2, \
     "dat_memory_vs_resolution.txt" using 1:7 with linesp title "EfficientB0" ls 5 lw 2, \
     "dat_memory_vs_resolution.txt" using 1:8 with linesp title "RegNety-4GF" ls 1 lw 2, \
      "dat_memory_vs_resolution.txt" using 1:2 with linesp title "S60" ls 6 lw 2,  \
     



load './gen_pdf.gp'



==> gp/gp_stochastic_depth_vs_epochs.txt <==
set grid

basename='stochastic_depth_vs_epoch'
load './common.gp'

set size 0.9,0.45
set xlabel "Epoch"
set ylabel "Top1 acc. (%)"
#set xtics ("1" 0, "8" 7, "16" 15, "24" 23) 
#set ytics ("0%%"  0, "20%%"  0.2, "40%%"  0.2, "60%%"  0.6, "80%%" 0.8, "90%%" 0.9, "95%%" 0.95) 
#set ytics 0,0.2,1


set xrange[0:820]
set yrange[70:85]

set key bottom right

#set title "Input space"


plot "dat_stochastic_depth_vs_epochs.txt" using 1:2 with linesp title "drop-path 0.3" ps 0.7 pt 9  lc 6 lw 2, \
     "dat_stochastic_depth_vs_epochs.txt" using 1:3 with linesp title "drop-path 0.4" ps 0.6 pt 5  lc 2 lw 2, \
     "dat_stochastic_depth_vs_epochs.txt" using 1:4 with linesp title "drop-path 0.5" ps 0.6 pt 7  lc 4 lw 2, \
     "dat_stochastic_depth_vs_epochs.txt" using 1:5 with linesp notitle ps 0.6 pt 5 lc 2 lw 2, \
     "dat_stochastic_depth_vs_epochs.txt" using 1:6 with linesp notitle ps 0.6 pt 7  lc 4 lw 2, \
     "dat_stochastic_depth_vs_epochs.txt" using 1:7 with linesp notitle ps 0.6 pt 5  lc 2 lw 2, \
     "dat_stochastic_depth_vs_epochs.txt" using 1:8 with linesp notitle ps 0.6 pt 7  lc 4 lw 2





load './gen_pdf.gp'


